Proper motions of Milky Way Ultra-Faint satellites with ${\it Gaia}$ DR2 $\times$ DES DR1

We present a new, probabilistic method for determining the systemic proper motions of Milky Way (MW) ultra-faint satellites in the Dark Energy Survey (DES). We utilize the superb photometry from the first public data release (DR1) of DES to select candidate members, and cross-match them with the proper motions from $Gaia$ DR2. We model the candidate members with a mixture model (satellite and MW) in spatial and proper motion space. This method does not require prior knowledge of satellite membership, and can successfully determine the tangential motion of thirteen DES satellites. With our method we present measurements of the following satellites: Columba~I, Eridanus~III, Grus~II, Phoenix~II, Pictor~I, Reticulum~III, and Tucana~IV; this is the first systemic proper motion measurement for several and the majority lack extensive spectroscopic follow-up studies. We compare these to the predictions of Large Magellanic Cloud satellites and to the vast polar structure. With the high precision DES photometry we conclude that most of the newly identified member stars are very metal-poor ([Fe/H] $\lesssim -2$) similar to other ultra-faint dwarf galaxies, while Reticulum III is likely more metal-rich. We also find potential members in the following satellites that might indicate their overall proper motion: Cetus~II, Kim~2, and Horologium~II; however, due to the small number of members in each satellite, spectroscopic follow-up observations are necessary to determine the systemic proper motion in these satellites.

==> table4online.txt <==
# Dwarf   ID-DES   ID-GAIA    RA    DEC   gmag     rmag    imag   G   pmra   pmra_error   pmdec   pmdec_error   prob   mp
 eri2 380638625 4836637782414470144  56.086602 -43.541013 21.221 20.304 19.982 20.504 -1.553  0.982  0.769  1.148 1.00  1 
 eri2 380636970 4836638126011620864  56.111042 -43.523017 21.127 20.169 19.833 20.357  0.659  0.940  1.911  1.055 1.00  1 
 eri2 380637634 4836637919853188224  56.123829 -43.529985 21.124 20.259 19.953 20.455 -0.067  0.978  1.393  1.189 1.00  1 
 eri2 380638196 4836637786709104512  56.084210 -43.536365 21.364 20.464 20.142 20.681  0.755  1.315  1.573  1.424 1.00  1 
 eri2 380639049 4836637717989627008  56.099942 -43.545434 21.026 20.066 19.716 20.265  0.690  0.836  0.940  0.949 1.00  1 
 eri2 380637327 4836638126011619456  56.114801 -43.526853 21.068 20.160 19.850 20.359  1.665  1.008  1.540  1.076 1.00  1 
 eri2 380637482 4836638675767676032  56.028963 -43.528718 21.080 20.116 19.775 20.287  0.409  0.816  0.469  0.961 1.00  1 
 eri2 380635623 4836638710127177984  56.031370 -43.508757 20.740 19.663 19.261 19.826 -0.482  0.611 -0.359  0.666 1.00  1 
 eri2 380639844 4836637649270160256  56.068463 -43.556099 20.942 20.024 19.716 20.227  0.827  0.834  0.797  1.127 1.00  1 
 eri2 380637286 4836638439544136960  56.060970 -43.526338 21.483 20.615 20.318 20.824  0.595  1.559  0.341  1.816 1.00  1 
 eri2 380639080 4836637511831194880  56.110590 -43.545528 21.382 20.602 20.310 20.812  0.680  2.192  0.956  2.270 1.00  1 
 eri2 380634889 4836627749370891520  56.189928 -43.498725 21.217 20.371 20.081 20.576 -1.232  1.187  0.900  1.400 1.00  1 
 eri2 380639202 4836637546191942016  56.117821 -43.547423 20.714 19.718 19.353 19.880 -0.172  0.592 -1.318  0.718 1.00  1 
 eri2 380636101 4836638164666204416  56.131308 -43.513416 21.421 20.568 20.260 20.756 -0.975  1.359 -4.298  2.230 1.00  1 
 eri2 380635445 4836638576983081728  56.088963 -43.505814 21.336 20.445 20.119 20.649  2.257  1.276 -0.962  1.444 0.98  1 
 eri2 380637240 4836618339097231232  55.933645 -43.526154 21.397 20.563 20.245 20.734 -1.032  1.417  0.898  1.526 0.97  1 
 eri2 380642865 4836613902396276224  56.095587 -43.591144 20.988 20.119 19.806 20.289 -0.500  0.800 -1.454  0.924 0.94  1 
 eri2 380643998 4836625000591761792  56.209061 -43.606522 21.233 20.259 19.915 20.451  0.957  0.901 -0.806  1.213 0.53  1 
 eri2 380631431 4836641875517970816  56.019958 -43.457698 21.036 20.069 19.776 20.272  2.104  0.988 -0.604  0.931 0.50  0 
 eri2 380634518 4836664484225898240  55.787826 -43.495257 21.539 20.751 20.458 20.944  2.060  2.189 -1.726  2.860 0.21  1 
 eri2 381402982 4836542094838309376  56.912305 -43.275129 21.106 20.274 20.289 20.688 -1.468  1.260  3.769  1.934 0.16  0 
 gru1 106778648 6513259114872504960 344.169973 -50.180994 20.413 19.769 19.545 19.939 -1.127  0.929 -2.007  1.434 1.00  1 
 gru1 106778222 6513259183591987200 344.154426 -50.173615 20.435 19.776 19.606 19.954 -0.397  0.959 -0.947  1.801 0.99  0 
 gru1 106778348 6514757405623009280 344.205198 -50.175429 20.753 20.178 19.971 20.308 -2.758  1.755 -2.609  2.276 0.99  1 
 gru1 106773675 6514760979035831424 344.180430 -50.102143 19.708 19.040 18.808 19.179  0.036  0.377 -0.472  0.726 0.98  1 
 gru1 106782067 6513255850697323648 344.241978 -50.232805 18.529 17.484 17.117 17.633 -0.320  0.303 -0.485  0.338 0.97  1 
 gru1 106771804 6514762009827996032 344.124704 -50.075969 19.114 18.265 17.958 18.402 -0.165  0.223 -0.293  0.364 0.97  1 
 gru1 106775971 6514760875956601728 344.209236 -50.137332 21.055 20.521 20.351 20.667 -3.561  1.576 -7.375  2.535 0.92  1 
 gru1 106776913 6513260180024413312 344.082015 -50.153696 20.870 20.285 20.077 20.431 -0.698  1.602 -0.073  1.417 0.82  1 
 gru1 106772857 6513307493384193664 344.015755 -50.090179 20.887 20.277 20.074 20.438  0.051  1.130  0.331  1.456 0.28  1 
 hor1 336716648 4740853865615992320  43.896732 -54.112209 17.685 16.680 16.331 16.818  0.751  0.104 -0.583  0.094 1.00  1 
 hor1 334424129 4740865577991104640  43.874689 -54.115200 19.246 18.684 18.487 18.799  1.321  0.342 -0.334  0.314 1.00  1 
 hor1 336718884 4740853586442400256  43.918007 -54.135342 18.621 17.907 17.646 18.033  0.787  0.216 -0.665  0.195 1.00  1 
 hor1 334423968 4740865577991104768  43.858436 -54.115395 19.667 19.153 18.966 19.258  1.064  0.480  0.119  0.433 1.00  1 
 hor1 336717305 4740853861320319616  43.898450 -54.116189 20.051 19.509 19.305 19.632  1.697  0.601  0.178  0.530 1.00  1 
 hor1 336714831 4740854273637197952  43.932540 -54.088780 18.251 17.415 17.116 17.552  0.995  0.159 -0.657  0.156 1.00  1 
 hor1 336715309 4740865990307978752  43.891278 -54.093897 18.994 18.291 18.042 18.423  1.362  0.262 -0.295  0.239 1.00  1 
 hor1 336716837 4740865612350846080  43.875728 -54.109705 20.714 20.209 20.023 20.342 -0.256  1.094 -2.086  1.132 1.00  1 
 hor1 334426860 4740853689521609600  43.856483 -54.144173 20.021 19.441 19.251 19.583  1.320  0.608 -0.442  0.549 0.99  1 
 hor1 336714767 4740854140493915904  43.969972 -54.087678 18.740 18.014 17.747 18.139  1.108  0.241 -0.656  0.222 0.98  1 
 hor1 334420223 4740866059027468800  43.872008 -54.072672 19.706 19.103 18.884 19.232  1.403  0.461 -0.302  0.419 0.98  1 
 hor1 336716487 4740854204917710464  43.930956 -54.105344 20.218 20.422 20.607 20.376  1.688  1.115 -0.512  1.225 0.98 -1 
 hor1 334428200 4740853689521600512  43.847172 -54.158875 20.168 20.375 20.556 20.339  0.346  1.117  0.199  1.100 0.97 -1 
 hor1 334422976 4740843072362482944  43.763634 -54.103362 19.463 18.809 18.573 18.941  1.079  0.362 -0.926  0.326 0.91  1 
 hor1 336715261 4740854307996933760  43.956159 -54.091930 21.055 20.539 20.359 20.704  2.091  1.474 -0.517  1.427 0.91  1 
 hor1 336719856 4740853517722916480  43.945191 -54.144585 20.386 19.836 19.647 19.969  3.286  0.954  0.905  0.779 0.89  1 
 hor1 334432039 4740829981302092672  43.803504 -54.211984 20.076 20.150 20.256 20.153  0.823  0.818 -0.080  0.753 0.71 -1 
 hor1 336714274 4740852078908675200  44.157011 -54.080630 19.759 19.896 19.996 20.094 -0.008  0.938 -0.341  0.874 0.22 -1 
 hor1 336718709 4740851387419143808  44.150574 -54.131365 21.118 20.603 20.425 20.807 -1.770  2.066  2.408  2.306 0.18  1 
 hor1 334438360 4740828366394326912  43.822932 -54.291249 20.605 20.072 19.891 20.211  0.623  0.896 -1.185  0.842 0.15  1 
 ret2 374657808 4732598457436901760  54.032367 -54.043202 17.413 16.796 16.587 16.913  2.433  0.117 -1.228  0.153 1.00  1 
 ret2 374656700 4732507983952648704  53.879823 -54.030050 17.593 16.999 16.776 17.107  2.270  0.123 -1.225  0.147 1.00  1 
 ret2 374659599 4732504724070638208  53.950245 -54.063829 18.247 17.666 17.473 17.788  2.310  0.224 -1.182  0.301 1.00  1 
 ret2 374657236 4732598697955071616  53.992353 -54.034646 19.269 18.788 18.625 18.899  2.222  0.352 -1.371  0.461 1.00  1 
 ret2 374659943 4732507605992924672  53.904491 -54.067000 18.546 18.011 17.832 18.125  2.656  0.232 -1.580  0.270 0.99  1 
 ret2 374656689 4732601549813357824  53.958808 -54.027551 19.690 19.271 19.132 19.372  2.058  0.542 -1.359  0.658 0.99  1 
 ret2 374658844 4732598487502150016  53.984568 -54.054507 18.847 18.360 18.184 18.462  2.930  0.323 -1.063  0.391 0.99  1 
 ret2 375702163 4732506820014686464  53.739956 -54.092044 18.919 18.384 18.207 18.500  2.272  0.311 -1.396  0.389 0.99  1 
 ret2 375702748 4732506716935472384  53.726073 -54.099445 18.910 18.403 18.230 18.511  2.471  0.307 -1.280  0.399 0.98  1 
 ret2 374659809 4732508327547439744  53.760480 -54.065063 19.203 18.711 18.546 18.821  2.395  0.412 -1.512  0.509 0.98  1 
 ret2 374659018 4732508258827967360  53.798646 -54.056042 19.284 18.797 18.634 18.917  2.674  0.432 -0.953  0.452 0.98  1 
 ret2 375701846 4732506785654950016  53.699809 -54.090276 17.506 16.889 16.679 17.026  2.581  0.131 -1.418  0.144 0.98  1 
 ret2 375701406 4732507541569185152  53.916121 -54.082801 18.299 18.565 18.805 18.481  1.972  0.309 -2.000  0.367 0.97 -1 
 ret2 374659676 4732507468553979392  53.837424 -54.063364 18.912 18.412 18.235 18.521  1.624  0.386 -1.552  0.379 0.97  1 
 ret2 375700063 4732508194404216960  53.820945 -54.067501 19.656 19.174 19.020 19.298  1.856  0.530 -0.870  0.578 0.97  1 
 ret2 374656931 4732598796737918080  54.087844 -54.030541 19.959 19.589 19.483 19.698  1.886  0.793 -1.481  0.729 0.97  1 
 ret2 374656757 4732598659298966912  54.026114 -54.029018 20.358 19.897 19.749 20.037  1.504  0.951 -2.310  1.199 0.97  1 
 ret2 375703932 4732553270085178240  53.652977 -54.112482 18.832 18.270 18.081 18.387  2.239  0.279 -1.423  0.341 0.97  1 
 ret2 374657876 4732507885166569216  53.850088 -54.040733 20.259 19.837 19.692 19.968  2.565  0.837 -1.818  0.973 0.97  1 
 ret2 374656954 4732601584173096832  53.934160 -54.030548 20.382 19.890 19.734 20.034  1.718  0.882 -2.820  1.028 0.97  1 
 ret2 374657853 4732507880870855168  53.854068 -54.041850 19.662 19.133 18.961 19.268  2.748  0.496 -0.424  0.571 0.96  1 
 ret2 374658532 4732507915230587776  53.897734 -54.048563 20.686 20.367 20.273 20.492  1.702  1.272 -3.410  1.402 0.96 -1 
 ret2 374651730 4732600690819890688  54.077903 -53.962522 18.015 18.172 18.336 18.125  2.125  0.256 -1.015  0.332 0.96 -1 
 ret2 374655210 4732599071615836928  54.048552 -54.009552 20.585 20.192 20.062 20.298  1.646  1.140 -1.070  1.386 0.96  1 
 ret2 374659979 4732507541569184896  53.914261 -54.065906 20.884 20.619 20.572 20.743  3.235  2.373  1.309  2.438 0.95 -1 
 ret2 375700638 4732507571633180672  53.894221 -54.073231 20.919 20.513 20.415 20.660  3.390  2.158 -0.132  1.769 0.95  0 
 ret2 374657129 4732599380853467392  54.168347 -54.034137 19.753 19.225 19.094 19.372  2.227  0.544 -1.051  0.568 0.95  0 
 ret2 374659715 4732508331843172864  53.764264 -54.062870 19.839 19.393 19.244 19.502  3.000  0.593 -0.548  0.738 0.92  1 
 ret2 375702790 4732507301051020800  53.808464 -54.099482 19.937 19.507 19.356 19.626  2.983  0.659 -0.281  0.736 0.92  1 
 ret2 375700070 4732598315701565824  54.007411 -54.068177 19.535 19.040 18.895 19.171  1.353  0.491 -1.374  0.601 0.91  1 
 ret2 374654323 4732599140335317888  54.028826 -53.999536 20.773 20.526 20.486 20.666  1.005  1.717  0.269  2.049 0.91 -1 
 ret2 375706447 4732505514344688128  53.813294 -54.145275 19.671 19.187 19.041 19.327  2.115  0.562 -1.274  0.659 0.90  1 
 ret2 374656244 4732599587011904256  54.149159 -54.022263 20.150 19.694 19.557 19.804  1.651  0.886 -2.362  0.792 0.86  1 
 ret2 374649526 4732603748836605824  54.053002 -53.933942 18.034 18.214 18.388 18.149  1.969  0.236 -1.388  0.303 0.86 -1 
 ret2 374652909 4732602198352040448  54.024973 -53.977905 20.752 20.541 20.535 20.626  2.784  1.679 -2.875  1.837 0.84 -1 
 ret2 375702944 4732506575200743552  53.777404 -54.101191 19.758 19.236 19.087 19.372  2.686  0.525 -0.098  0.577 0.84  0 
 ret2 375701431 4732508087029250048  53.807291 -54.082410 19.641 19.171 19.019 19.296  3.547  0.509 -0.681  0.576 0.83  1 
 ret2 374655329 4732598899817143040  54.091168 -54.011281 20.258 19.812 19.677 19.933  1.883  0.844 -3.396  0.889 0.78  1 
 ret2 374655857 4732508877303285888  53.802103 -54.016421 20.792 20.444 20.339 20.572  2.114  1.079 -3.411  1.455 0.74 -1 
 ret2 375705425 4732506338976944512  53.665297 -54.131757 19.362 18.846 18.693 18.976  2.521  0.370 -2.320  0.502 0.70  1 
 ret2 375700957 4732507434194225920  53.818972 -54.076685 20.557 20.168 20.037 20.310  1.829  1.105 -4.687  1.171 0.68  1 
 ret2 374655258 4732508915957295872  53.804894 -54.009286 20.821 20.395 20.257 20.535  4.081  1.279 -1.184  1.437 0.67  1 
 ret2 374654780 4732508808583817216  53.836336 -54.003552 20.790 20.503 20.416 20.624  3.901  1.308 -0.002  2.163 0.65 -1 
 ret2 374658999 4732597834665231360  54.164029 -54.055613 20.684 20.238 20.109 20.410  4.476  1.399 -0.402  1.343 0.62  1 
 ret2 375703650 4732506575200735872  53.773670 -54.108460 20.933 20.660 20.610 20.818 -3.560  2.646  1.030  2.099 0.61 -1 
 ret2 375702003 4732597662866529536  54.123090 -54.089136 20.690 20.245 20.121 20.387  2.771  1.281 -3.004  1.180 0.55  1 
 ret2 375705022 4732504273098243200  53.967071 -54.126072 20.539 20.188 20.117 20.326 -0.127  1.395 -1.772  1.505 0.51  0 
 ret2 374645420 4732601201919653504  54.179426 -53.898208 19.955 19.517 19.377 19.640  1.406  0.625 -0.982  0.716 0.44  1 
 ret2 375707845 4732503792061863424  53.960267 -54.162852 20.769 20.488 20.227 20.448  2.691  1.609 -0.807  1.567 0.40 -1 
 ret2 374653706 4732588179578778624  54.290210 -53.989798 21.043 20.721 20.635 20.828  3.032  3.163 -5.478  2.219 0.38 -1 
 ret2 366738072 4732553613682600704  53.585891 -54.076146 20.796 20.520 20.466 20.701  0.937  2.406  0.324  2.146 0.38 -1 
 ret2 366745481 4732500218649057152  53.624816 -54.186602 19.772 19.308 19.147 19.420  1.123  0.592 -1.870  0.699 0.31  1 
 ret2 374652587 4732555950144878720  53.747279 -53.973317 20.871 20.569 20.509 20.733  2.180  2.353  0.843  3.225 0.27 -1 
 ret2 374647873 4732594540425838592  54.435228 -53.909902 20.592 20.270 20.178 20.498  3.167  1.999 -0.615  1.933 0.24 -1 
 ret2 375711893 4732499943771115392  53.667632 -54.212612 20.890 20.640 20.594 20.762 -0.408  2.488 -3.127  2.691 0.21 -1 
 ret2 375707992 4732502452034363776  53.874568 -54.164401 20.583 20.093 19.955 20.258  5.125  1.158  0.429  1.229 0.19  0 
 ret2 375703817 4732504307457996160  53.969804 -54.110993 20.803 20.436 20.402 20.514 -1.139  1.990  1.948  2.089 0.18  0 
 ret2 380329890 4732594879728207104  54.370781 -53.869138 19.942 19.558 19.460 19.688  3.495  0.766 -3.061  0.913 0.16  1 
 ret2 374658536 4732587389304768000  54.281422 -54.048946 20.784 20.467 20.422 20.610  3.136  2.169 -5.512  1.632 0.15 -1 
 ret2 380327848 4732616388924430464  54.732925 -53.840362 19.309 18.773 18.616 18.898  1.893  0.404 -1.666  0.477 0.14  0 
 ret2 366741365 4732547532008862080  53.572441 -54.125792 20.848 20.459 20.354 20.577  5.845  1.310  2.098  1.636 0.13  1 
 ret2 374656079 4732508572361340288  53.762027 -54.019387 20.357 19.932 19.798 20.062  4.575  0.746 -1.455  1.106 0.12  1 
 ret2 366733675 4732557874292769024  53.435050 -54.006978 20.568 20.199 20.115 20.341  2.928  1.130 -1.569  1.281 0.12  0 
 ret2 366739966 4732551212796746624  53.356307 -54.105394 21.047 20.714 20.638 20.819  2.740  2.443 -4.734  3.260 0.11 -1 
 ret2 366750292 4732499394015246464  53.624516 -54.254339 20.683 20.333 20.269 20.458  1.955  1.427 -4.129  1.788 0.11  0 
 ret2 374655089 4732403358547175296  54.734137 -54.007844 19.877 19.496 19.402 19.605  2.563  0.874 -1.299  0.781 0.11  0 
 ret2 380321362 4732612506274044032  54.235481 -53.748562 19.958 19.427 19.268 19.561  2.833  0.554 -1.449  0.687 0.10  1 
 tuc2 105212941 6503772322389658880 342.929483 -58.542731 18.738 18.138 17.922 18.267  0.927  0.177 -1.134  0.218 0.99  1 
 tuc2 105218338 6503770402539968128 342.959578 -58.627849 18.205 17.543 17.298 17.676  1.098  0.121 -1.268  0.157 0.99  1 
 tuc2 105217053 6491762425599106560 343.136409 -58.608499 19.436 18.895 18.714 19.045  1.107  0.280 -1.000  0.356 0.98  1 
 tuc2 105215023 6503774246534991360 342.715182 -58.575742 18.776 18.181 17.965 18.315  0.679  0.183 -0.948  0.236 0.98  1 
 tuc2 100913427 6503775689644031104 342.671136 -58.519004 18.579 17.994 17.784 18.124  0.803  0.171 -1.316  0.208 0.97  1 
 tuc2 105213528 6503774693211601280 342.784689 -58.552287 18.623 17.998 17.774 18.134  1.195  0.165 -1.167  0.203 0.97  1 
 tuc2 105211251 6491786511775771520 343.089157 -58.518740 19.473 18.925 18.737 19.055  0.991  0.277 -1.617  0.371 0.95  1 
 tuc2 105212638 6503774761931085056 342.753905 -58.537284 19.374 18.807 18.607 18.944  0.713  0.280 -0.545  0.366 0.95  1 
 tuc2 105209991 6503796133688372096 343.063832 -58.500494 19.453 19.731 19.976 19.669  0.999  0.452 -1.263  0.567 0.95 -1 
 tuc2 105217559 6491771187332385408 343.652730 -58.616129 18.746 18.196 17.992 18.307  0.766  0.180 -1.025  0.223 0.91  1 
 tuc2 105216796 6503771944432504320 343.010977 -58.601955 20.770 20.280 20.118 20.435 -0.544  0.967 -0.501  1.059 0.87  1 
 tuc2 105218904 6491781804491530368 343.392203 -58.636220 19.803 19.251 19.057 19.389  0.594  0.335 -1.367  0.385 0.86  1 
 tuc2 105211293 6503773151318349184 342.872866 -58.518452 20.959 20.495 20.338 20.659  0.265  1.378 -1.351  1.253 0.85  1 
 tuc2 105217421 6503774074736278528 342.720879 -58.610960 20.663 20.196 20.050 20.346  0.206  0.785  0.003  0.967 0.83  1 
 tuc2 105214087 6503772975224678912 342.857528 -58.559983 20.683 20.250 20.154 20.404 -1.123  1.056  1.160  1.071 0.82  0 
 tuc2 105221343 6503770024582008320 342.922916 -58.671202 20.993 20.503 20.281 20.635  0.081  1.076  0.851  1.219 0.78  1 
 tuc2 105220788 6503770741841626240 342.846045 -58.663334 20.983 20.549 20.402 20.721  0.055  1.537  0.092  1.694 0.75  1 
 tuc2 105208964 6503773628059749248 342.927715 -58.485225 21.018 20.610 20.530 20.770  0.095  1.497 -2.160  1.487 0.70  0 
 tuc2 105214654 6491786035034016256 343.145263 -58.569720 21.085 20.701 20.621 20.870  4.114  1.844 -3.016  1.403 0.70  0 
 tuc2 100906533 6503778129185514368 342.655734 -58.411383 20.374 19.894 19.730 20.052  0.173  0.640 -0.124  0.804 0.70  1 
 tuc2 105217324 6491782079369451264 343.327376 -58.610939 21.253 20.770 20.628 20.950  0.832  2.544 -0.264  1.938 0.69  1 
 tuc2 100912132 6503787337595350400 342.537168 -58.499768 18.730 18.138 17.918 18.266  0.827  0.178 -1.587  0.213 0.68  1 
 tuc2 105207430 6503796683444203904 343.095845 -58.464201 20.854 20.372 20.205 20.525  2.013  1.117  0.486  1.068 0.66  1 
 tuc2 105213322 6503773215742852992 342.855443 -58.547443 21.091 20.690 20.594 20.855  7.495  2.530 -1.225  2.253 0.59  0 
 tuc2 100917149 6503780981043712512 342.393142 -58.573724 20.000 19.435 19.413 19.539  0.446  0.453 -0.113  0.556 0.58  0 
 tuc2 105224659 6491760192216061184 343.094339 -58.720391 21.039 20.588 20.457 20.764  3.738  1.928 -1.048  1.572 0.55  1 
 tuc2 105227877 6503762839101759616 342.688958 -58.772452 20.323 19.830 19.664 19.983  0.656  0.612 -0.441  0.787 0.55  1 
 tuc2 105212199 6491787130251051648 343.316338 -58.531306 20.978 20.519 20.376 20.674  1.751  1.588 -2.603  1.565 0.51  1 
 tuc2 105219043 6491781907570744320 343.312128 -58.637659 20.692 20.232 20.089 20.383  0.920  0.982 -2.483  0.942 0.51  1 
 tuc2 105200431 6503799500942810112 342.990470 -58.354562 20.540 20.072 19.909 20.250  0.354  0.748 -1.170  0.875 0.50  1 
 tuc2 100906758 6503832864247858048 341.919361 -58.417109 19.133 19.344 19.527 19.312  1.062  0.352 -1.136  0.466 0.44 -1 
 tuc2 100905701 6503832967327080960 341.916414 -58.402071 19.079 18.495 18.302 18.641  0.575  0.222 -0.927  0.320 0.42  1 
 tuc2 100905067 6503778266624480384 342.674083 -58.389121 20.870 20.450 20.355 20.605  2.306  1.059 -0.980  1.583 0.42  0 
 tuc2 105219451 6491781770131787648 343.392657 -58.643833 21.191 20.753 20.590 20.951 -1.541  3.065 -3.063  3.067 0.39  1 
 tuc2 100893093 6503816062336793728 342.617683 -58.213524 19.350 18.782 18.584 18.917  0.650  0.253 -1.415  0.330 0.32  1 
 tuc2 105225523 6503764282210781952 342.822535 -58.734076 20.833 20.445 20.352 20.623 -1.645  3.204 -1.234  2.538 0.27  0 
 tuc2 105203727 6491791253419725952 343.435771 -58.406586 21.135 20.708 20.563 20.895 -0.291  2.145  0.643  2.007 0.26  1 
 tuc2 100902143 6503792319756621184 342.352936 -58.346539 18.868 18.226 18.005 18.365  1.350  0.189 -1.602  0.260 0.26  1 
 tuc2 105228243 6491758852186249344 343.110956 -58.778295 20.849 20.415 20.283 20.609  0.646  1.991 -2.340  1.430 0.25  1 
 tuc2 105200351 6491794929911753984 343.231404 -58.354018 20.877 20.342 20.165 20.517 -1.047  1.222 -0.676  1.028 0.24  1 
 tuc2 105222622 6491768404193379328 343.648004 -58.689906 20.999 20.495 20.336 20.677  3.676  1.741 -2.761  1.526 0.23  1 
 tuc2 105219142 6491762185080920960 343.020963 -58.638690 21.034 20.628 20.489 20.781 -1.420  2.561 -6.523  3.289 0.23  1 
 tuc2 105217934 6491782010649970432 343.287933 -58.620419 20.598 20.113 19.936 20.253  2.200  0.728 -3.055  0.767 0.23  1 
 tuc2 99743676 6503821972211079040 342.384811 -58.020083 19.414 18.923 18.749 19.046  0.861  0.337 -0.982  0.374 0.21  1 
 tuc2 100908115 6503786444241312896 342.067306 -58.439475 19.305 18.677 18.494 18.845  1.329  0.261 -1.829  0.355 0.21  0 
 tuc2 105191433 6491887769924128768 343.585239 -58.232899 19.086 19.277 19.451 19.227  1.297  0.340 -1.382  0.383 0.20 -1 
 tuc2 100915414 6503782011835875072 342.320605 -58.547324 21.143 20.683 20.526 20.890  5.860  2.401  1.103  3.009 0.20  1 
 tuc2 105217952 6491773214556946816 343.821580 -58.619836 21.175 20.762 20.623 20.867  2.027  2.472  5.119  3.225 0.17  1 
 tuc2 105189017 6503804483104974976 342.794454 -58.198375 20.378 19.962 19.844 20.326  0.217  0.769 -0.012  0.861 0.17  1 
 tuc2 100916077 6503783317505082496 342.144032 -58.558523 20.623 20.133 20.003 20.330  2.218  0.911 -1.627  1.167 0.17  0 
 tuc2 100917392 6503783351864817408 342.238872 -58.577430 20.954 20.499 20.348 20.680  4.116  1.921 -2.004  2.023 0.17  1 
 tuc2 105226320 6491768545926944512 343.578841 -58.748768 19.260 19.264 19.048 19.038  0.060  0.453  0.197  0.461 0.15 -1 
 tuc2 100245045 6503385912772220544 342.687967 -58.939048 18.991 18.436 18.235 18.572  1.237  0.302 -0.876  0.311 0.14  1 
 tuc2 100891904 6503816165416023296 342.594517 -58.193617 19.330 19.586 19.796 19.520  0.363  0.394 -1.310  0.557 0.14 -1 
 tuc2 100896930 6503814756666696832 342.481590 -58.269183 21.138 20.694 20.546 20.885 -1.649  3.267  1.292  3.070 0.14  1 
 tuc2 105217829 6491770568857093632 343.710566 -58.618187 20.929 20.540 20.434 20.714  4.952  1.752 -3.785  1.624 0.13  1 
 tuc2 105195802 6503802215362178816 342.761630 -58.292232 21.213 20.728 20.580 20.899  6.476  2.988 -7.350  3.378 0.13  1 
 tuc2 104099995 6491751361762941184 342.904313 -58.893799 18.583 17.980 17.749 18.108  0.340  0.230 -0.664  0.229 0.12  1 
 tuc2 105228519 6503762564223849984 342.735902 -58.782121 20.578 20.159 20.038 20.326  0.929  1.303 -2.783  1.236 0.12  1 
 tuc2 100928525 6503766446874295680 342.524750 -58.743989 21.113 20.713 20.547 20.858  0.639  2.551 -3.358  2.445 0.12  1 
 tuc2 100896390 6503795107192024064 342.241076 -58.262303 20.597 20.154 20.025 20.313  0.132  0.766 -1.254  1.137 0.12  1 
 tuc2 100916975 6503783218721538176 342.163490 -58.572068 20.641 20.212 20.098 20.413  0.761  1.065 -2.721  1.424 0.12  0 
 tuc2 100923187 6503407254465305600 342.089282 -58.664647 20.013 19.508 19.330 19.689 -0.203  0.704  0.593  0.948 0.11  1 
 tuc2 105187583 6491890931020128128 343.425470 -58.180810 19.132 19.299 19.466 19.260  0.455  0.335 -1.243  0.394 0.11 -1 
 tuc2 105144939 6503910723415846272 343.271696 -57.907546 18.701 18.179 17.995 18.308  1.008  0.203 -1.409  0.226 0.10  1 
 tuc3 283618027 6494251964737889536 358.958061 -59.549923 17.400 16.815 16.614 16.936 -0.010  0.102 -1.683  0.110 1.00  1 
 tuc3 283616308 6494298968859977216 358.886227 -59.520854 16.090 15.344 15.070 15.459 -0.080  0.049 -1.630  0.054 1.00  1 
 tuc3 283618319 6494251032728993408 359.086577 -59.552841 18.857 18.374 18.206 18.474 -0.042  0.261 -1.416  0.294 1.00  1 
 tuc3 618429795 6494247463610857856 359.281164 -59.628630 19.727 19.296 19.158 19.412  0.024  0.459 -1.208  0.451 0.98  1 
 tuc3 618431587 6494246600322690048 359.358573 -59.660630 19.265 18.800 18.638 18.895 -0.016  0.323 -1.850  0.301 0.98  1 
 tuc3 283619500 6494253712788577024 359.210485 -59.572520 19.950 19.496 19.364 19.614  0.440  0.548 -1.569  0.590 0.98  1 
 tuc3 618428825 6494252892450764800 359.410466 -59.603275 17.173 16.569 16.348 16.672  0.130  0.086 -1.804  0.079 0.97  1 
 tuc3 618431279 6494250105016004608 359.121532 -59.655312 20.528 20.301 20.257 20.402 -0.255  0.948 -1.176  1.139 0.96 -1 
 tuc3 283619612 6494250826570553600 359.135642 -59.574259 20.182 19.812 19.726 19.932 -0.713  0.651  0.054  0.775 0.95  0 
 tuc3 618429369 6494250281109942784 359.138954 -59.620132 20.965 20.741 20.714 20.872 -1.959  1.540  0.809  2.678 0.95 -1 
 tuc3 618428356 6494247665474603136 359.195238 -59.614716 20.897 20.645 20.591 20.771 -1.477  1.615 -0.273  2.153 0.95 -1 
 tuc3 283618453 6494251067088731136 359.060109 -59.553726 20.609 20.386 20.367 20.483 -0.551  1.137 -1.372  1.403 0.94 -1 
 tuc3 283617985 6494256740740396928 359.120265 -59.544864 20.458 20.222 20.201 20.335  0.224  0.853 -2.565  1.050 0.93 -1 
 tuc3 618430974 6494247253157724288 359.208059 -59.648519 20.820 20.606 20.585 20.706 -0.195  1.377 -1.653  1.428 0.93 -1 
 tuc3 283619414 6494250830865900032 359.113219 -59.570768 20.849 20.611 20.596 20.762 -5.644  2.678  5.895  3.010 0.92 -1 
 tuc3 618429511 6494250208095237376 359.148636 -59.622511 20.520 20.328 20.301 20.414  0.785  0.963 -3.061  1.215 0.92 -1 
 tuc3 283617605 6494253850227547392 359.183036 -59.537520 20.410 20.212 20.136 20.293  0.236  0.895 -0.354  1.138 0.92 -1 
 tuc3 618430185 6494250349829423488 359.095707 -59.635232 20.704 20.512 20.460 20.601 -1.689  0.905 -0.354  1.386 0.91 -1 
 tuc3 618430763 6494250139375748352 359.130593 -59.645801 20.400 20.154 20.102 20.239 -0.917  0.877 -2.650  1.094 0.91 -1 
 tuc3 283620150 6494250929649763584 359.044415 -59.583052 21.054 20.842 20.791 20.984 -2.222  1.998  2.331  2.990 0.91 -1 
 tuc3 618429598 6494252789370279808 359.439466 -59.624037 19.806 19.379 19.236 19.479  0.340  0.460 -1.498  0.437 0.90  1 
 tuc3 618429077 6494247807208775936 359.190803 -59.595660 20.909 20.681 20.643 20.787  1.029  1.526 -2.681  2.657 0.90 -1 
 tuc3 283614984 6494255293336576768 359.376085 -59.491877 19.342 18.878 18.725 18.983 -0.204  0.307 -1.054  0.330 0.89  1 
 tuc3 283618550 6494253820163134976 359.188315 -59.555668 20.669 20.467 20.451 20.571 -4.539  1.897  0.448  1.763 0.87 -1 
 tuc3 618429771 6494251140103409792 359.035519 -59.627047 20.930 20.697 20.679 20.811 -0.306  1.417 -3.558  1.885 0.85 -1 
 tuc3 618430301 6494249795778367872 358.959533 -59.637144 20.670 20.391 20.351 20.500  0.142  1.097 -2.898  1.529 0.80 -1 
 tuc3 283617153 6494254640501534080 359.401134 -59.529568 20.391 20.150 20.112 20.250  0.534  0.761 -1.362  0.804 0.79 -1 
 tuc3 618429995 6494249692699156608 359.006082 -59.631305 20.688 20.472 20.445 20.558 -0.774  1.220 -3.618  1.448 0.75 -1 
 tuc3 283617929 6494278176922547200 358.454736 -59.545953 18.524 18.025 17.852 18.128 -0.252  0.189 -1.444  0.201 0.74  1 
 tuc3 618429122 6494250517332895104 359.051154 -59.599161 20.013 19.749 19.671 20.126  1.149  0.814 -3.466  1.036 0.72 -1 
 tuc3 283613431 6494255430775537280 359.371335 -59.462670 20.661 20.398 20.349 20.519 -1.012  0.990 -0.844  1.125 0.70 -1 
 tuc3 283615147 6494257148762446848 359.049925 -59.495577 20.168 19.926 20.042 20.007 -0.125  0.676  0.250  0.824 0.70 -1 
 tuc3 618431263 6494252308334492416 359.384630 -59.653648 20.958 20.725 20.687 20.805 -1.913  2.060  0.557  3.629 0.69 -1 
 tuc3 283614211 6494299273801939200 358.816051 -59.480228 20.071 19.665 19.541 19.775 -0.443  0.600 -0.630  0.653 0.67  1 
 tuc3 283614817 6494255155897624576 359.437252 -59.488166 20.061 19.613 19.492 19.739  0.365  0.512 -2.367  0.524 0.66  0 
 tuc3 283610434 6494259519584409088 359.179043 -59.414155 20.115 19.862 20.014 20.013 -0.115  0.695 -0.510  0.796 0.66 -1 
 tuc3 618429395 6494241622455301248 359.597403 -59.619934 20.357 19.932 19.795 20.057  0.035  0.729 -1.096  0.666 0.61  1 
 tuc3 283616203 6494257114402702464 359.070641 -59.512676 20.956 20.726 20.698 20.827  2.264  1.651 -4.563  2.238 0.51 -1 
 tuc3 618429268 6494247699834339456 359.231254 -59.618804 19.834 19.403 19.272 19.513  1.367  0.478 -2.441  0.513 0.46  1 
 tuc3 283616512 6494254125105462912 359.264795 -59.517708 20.833 20.567 20.521 20.686  2.033  1.366 -4.400  1.891 0.45 -1 
 tuc3 618430599 6494296323159378432 358.841849 -59.641909 20.709 20.487 20.462 20.576  0.931  1.485 -2.599  2.371 0.43 -1 
 tuc3 283618243 6494256912539446656 359.102132 -59.550148 20.475 20.252 20.202 20.350  0.078  0.902 -5.296  1.308 0.39 -1 
 tuc3 618435861 6494245745624709120 359.403088 -59.737257 20.921 20.715 20.681 20.813 -2.532  2.684  1.152  1.452 0.37 -1 
 tuc3 140570807 6494334664332365056 359.889559 -59.460237 19.887 19.516 19.443 19.633 -0.221  0.554 -1.538  0.548 0.33  0 
 tuc3 140571537 6494337138233523584 359.538881 -59.470674 20.431 20.143 20.261 20.704  0.625  1.100 -1.664  1.314 0.31 -1 
 tuc3 140568211 6494339234177581952 359.574430 -59.409661 20.470 20.217 20.215 20.334 -0.353  0.988 -1.767  1.225 0.30 -1 
 tuc3 618432639 6494274951402134656 358.607862 -59.678517 20.494 20.269 20.217 20.368 -0.623  0.932  0.174  1.318 0.29 -1 
 tuc3 618431791 6494273508293930880 358.645883 -59.662811 20.695 20.493 20.478 20.566 -0.197  1.113 -1.426  1.868 0.29 -1 
 tuc3 618436405 6494271545492682752 358.718390 -59.748682 20.271 20.045 20.010 20.125  0.185  1.198 -2.252  1.019 0.28 -1 
 tuc3 618430875 6494238457064705152 359.739315 -59.646106 20.588 20.382 20.340 20.471 -0.350  1.041 -0.846  1.035 0.28 -1 
 tuc3 283616485 6494298346088986624 358.661775 -59.518086 20.647 20.516 20.537 20.591 -1.664  1.288 -0.609  2.038 0.27 -1 
 tuc3 283605242 6494354008865191040 359.147356 -59.326952 20.616 20.283 20.210 20.404 -0.001  1.096 -1.686  1.568 0.27 -1 
 tuc3 618441470 6494220800453920256 359.238451 -59.842631 20.311 19.892 19.776 20.037  1.131  1.178 -2.209  0.888 0.26  1 
 tuc3 618438949 6494223549234341760 358.940230 -59.795248 20.996 20.868 20.690 20.975 -2.675  2.569  5.425  4.276 0.26 -1 
 tuc3 283620152 6494297624534203136 358.683979 -59.583754 20.676 20.467 20.431 20.577  0.717  1.100 -2.419  1.563 0.26 -1 
 tuc3 618442663 6494220143324010112 359.318374 -59.862842 20.264 19.960 19.877 20.039  0.802  1.014 -1.454  0.732 0.25 -1 
 tuc3 141939392 4918007449665140992   0.270450 -59.804013 18.833 18.394 18.244 18.483  0.052  0.284 -1.696  0.264 0.25  1 
 tuc3 283617311 6494298036851333504 358.753273 -59.532772 20.085 19.701 19.585 19.821 -1.279  0.705 -1.859  0.742 0.24  1 
 tuc3 140565902 6494341811157975296 359.758211 -59.367923 20.071 19.681 19.546 19.790 -0.844  0.616 -0.926  0.587 0.23  1 
 tuc3 618435235 6494239389072807680 359.600315 -59.723987 20.678 20.473 20.451 20.540 -0.768  1.602 -2.492  0.994 0.23 -1 
 tuc3 140560617 6494345590729218816 359.659854 -59.278923 18.884 18.461 18.329 18.560 -0.563  0.282 -1.624  0.261 0.22  1 
 tuc3 283606686 6494350852064065920 359.286575 -59.350842 20.658 20.540 20.517 20.833 -2.705  2.503  5.582  3.958 0.19 -1 
 tuc3 618430100 6494241034045274240 359.472422 -59.633343 21.046 20.822 20.780 20.953 -0.592  1.977 -6.139  2.209 0.18 -1 
 tuc3 283612189 6494258557511993344 358.950961 -59.444636 20.375 19.955 19.858 20.078  0.319  0.772 -3.702  0.936 0.18  0 
 tuc3 283605491 6494351053927690752 359.234017 -59.330888 20.482 20.215 20.160 20.326  0.420  1.041 -3.048  1.265 0.17 -1 
 tuc3 162518241 6488236227384625536 358.200432 -60.348602 17.265 17.404 17.549 17.344  0.074  0.136 -1.742  0.143 0.16 -1 
 tuc3 618443422 6494222342347254656 359.064108 -59.875425 20.314 20.035 19.980 20.130 -0.336  1.226 -2.749  0.973 0.15 -1 
 tuc3 618432278 6494252235319775744 359.446665 -59.672247 20.772 20.485 20.413 20.589  1.595  1.310 -3.838  1.115 0.14 -1 
 tuc3 140573587 4918214364009802368   0.256602 -59.508259 19.631 19.184 19.031 19.285 -0.256  0.480 -1.261  0.469 0.13  1 
 tuc3 618431835 6494240007548149760 359.644489 -59.662958 20.694 20.468 20.448 20.566 -3.134  1.162 -0.967  1.097 0.13 -1 
 tuc3 140569102 6494349546394066816 359.449088 -59.429449 21.064 20.774 20.713 20.925  1.124  2.489 -5.930  2.957 0.11 -1 
 tuc3 618434692 6494269694362973824 358.399450 -59.714222 20.482 20.183 20.122 20.310 -0.145  0.873 -2.157  1.110 0.11 -1 
 tuc3 618435988 6494274500430187008 358.535573 -59.739492 20.282 19.984 19.918 20.072  0.480  0.725 -0.604  0.863 0.11 -1 
 tuc3 161230895 6494287557131085440 358.336145 -59.639933 20.356 20.125 20.085 20.225 -0.257  0.802 -2.234  0.936 0.10 -1 
 col1 435071974 2908280823235180672  82.874025 -28.030109 20.822 20.054 19.791 20.254 -0.321  0.874  0.229  0.985 0.98  1 
 col1 435071863 2908279414485908480  82.861250 -28.028666 20.176 19.367 19.081 19.537 -0.467  0.430  0.992  0.574 0.97  1 
 col1 435072141 2908279483205382784  82.829585 -28.033424 20.142 19.385 19.103 19.541  0.004  0.464 -0.592  0.627 0.97  1 
 col1 435072438 2908232410363815552  82.879960 -28.039009 19.735 18.869 18.557 19.035  0.410  0.297 -0.486  0.416 0.97  1 
 col1 435070706 2908281098113356672  82.855848 -28.007312 21.335 20.809 20.627 20.989  0.237  2.933 -2.258  2.995 0.92  1 
 col1 435075684 2908231963687185536  82.871261 -28.094459 20.530 19.790 19.582 19.984 -1.483  0.604 -0.195  0.763 0.78  0 
 col1 435070077 2908280445278290560  82.821741 -27.995826 21.035 20.333 20.134 20.569 -0.230  1.095  0.797  1.336 0.70  0 
 col1 435075223 2908232071063767424  82.914629 -28.085861 20.160 19.461 19.261 19.648  0.629  0.455  0.781  0.665 0.24  0 
 col1 435079410 2908225710214769152  82.792278 -28.162965 20.499 19.732 19.505 19.936  0.488  0.559  0.783  0.795 0.15  0 
 col1 435068966 2908257806507777152  83.000291 -27.976304 20.693 19.925 19.683 20.123 -0.202  0.688  0.829  0.727 0.11  1 
 col1 435068915 2908234540667629952  82.984642 -27.975305 20.904 20.149 19.938 20.354  0.850  0.920 -1.619  0.942 0.11  0 
 eri3 115993672 4745740262792352128  35.702833 -52.284756 19.318 18.623 18.403 18.796  1.114  0.256 -0.419  0.252 1.00  1 
 eri3 115993659 4745740262792353536  35.693772 -52.282666 20.340 20.586 20.817 20.588  0.645  1.205 -1.141  1.290 1.00 -1 
 eri3 115993945 4745740262793792640  35.699386 -52.286849 21.389 20.793 20.589 20.969  2.351  4.156 -0.514  3.576 1.00  1 
 eri3 115993325 4745740335808220800  35.688382 -52.276405 20.236 20.423 20.589 20.400  1.807  0.960 -2.196  0.938 0.98 -1 
 eri3 115994829 4745739438158625408  35.734790 -52.303653 20.578 20.041 20.038 20.411 -0.623  0.891  0.659  0.826 0.73  0 
 eri3 115992692 4745743423889682176  35.620614 -52.264944 21.224 20.800 20.680 20.981  4.340  3.237  0.456  4.716 0.43  1 
 gru2 247620747 6561445628572018944 331.041605 -46.350677 18.157 17.477 17.227 17.593  0.577  0.162 -1.359  0.196 0.99  1 
 gru2 247625727 6561421572459692416 330.990510 -46.434405 19.647 19.117 18.944 19.241  0.848  0.484 -0.782  0.502 0.98  1 
 gru2 247635696 6561403567956557312 331.099634 -46.617408 17.524 16.741 16.456 16.864  0.478  0.118 -1.428  0.131 0.97  1 
 gru2 247624466 6561421645474640000 330.966733 -46.412970 19.396 18.860 18.678 18.994 -0.124  0.470 -1.524  0.515 0.97  1 
 gru2 247623407 6561433598368152192 331.083871 -46.394873 19.167 19.320 19.479 19.280  0.099  0.508 -1.018  0.549 0.96 -1 
 gru2 247627601 6561420163710392704 330.922046 -46.466604 19.098 19.153 19.256 19.131 -0.033  0.504 -1.937  0.529 0.94 -1 
 gru2 247625016 6561410199386304384 331.018449 -46.422660 20.303 19.718 19.578 19.874 -0.553  0.752 -2.320  0.793 0.92  0 
 gru2 247622178 6561433804526599168 331.068594 -46.373748 20.505 20.002 19.829 20.139  0.554  0.895 -1.151  1.295 0.92  1 
 gru2 247625081 6561410199386304512 331.013685 -46.422273 21.097 20.660 20.496 20.783 -2.296  2.104 -0.053  2.800 0.90  1 
 gru2 247624180 6561421778618145792 330.920582 -46.407599 20.274 19.806 19.812 19.913 -0.569  0.893 -0.721  0.973 0.84  0 
 gru2 247632225 6561408279535319936 331.075617 -46.547875 19.819 19.318 19.129 19.467 -0.301  0.636 -1.182  0.690 0.84  1 
 gru2 247625448 6561409963163650816 331.051481 -46.428680 20.873 20.448 20.351 20.624 -3.555  1.809 -2.157  2.296 0.83  0 
 gru2 247626306 6561432464496743296 331.140648 -46.444447 19.158 19.297 19.433 19.260  1.254  0.569 -1.844  0.569 0.82 -1 
 gru2 247628287 6561408863651361280 331.115302 -46.477703 20.916 20.475 20.307 20.615  0.824  1.591 -3.092  3.574 0.81  1 
 gru2 247622547 6561421916057119872 330.931096 -46.379386 21.171 20.765 20.692 20.912 -3.759  3.874 -0.149  4.519 0.76  0 
 gru2 247626339 6561410130666805504 331.027394 -46.444583 20.884 20.375 20.241 20.512  3.548  1.650 -3.013  1.946 0.74  0 
 gru2 247632370 6561407484966857984 330.920290 -46.550899 20.474 20.019 19.879 20.169 -0.250  1.176 -1.187  1.383 0.73  1 
 gru2 247631097 6561419377731438336 330.929595 -46.526761 21.131 20.693 20.550 20.816 -3.722  4.307  0.251  2.872 0.72  1 
 gru2 247628923 6561419893128040448 330.946875 -46.487536 20.962 20.577 20.471 20.711  5.698  1.890  1.060  2.551 0.72  1 
 gru2 247625301 6561423943281650304 330.730907 -46.427531 19.152 19.230 19.349 19.221  0.251  0.442 -1.972  0.498 0.64 -1 
 gru2 247623919 6561431330625412480 331.286249 -46.402537 20.298 19.812 19.637 19.919  0.364  0.846 -1.342  0.998 0.62  1 
 gru2 247626359 6561421125783084032 330.835297 -46.445352 20.698 20.224 20.069 20.364 -0.680  1.155 -2.665  1.616 0.61  1 
 gru2 247619937 6561431949100750592 331.307122 -46.334539 18.791 18.922 19.081 18.881  0.551  0.397 -0.643  0.508 0.58 -1 
 gru2 247628161 6561409649630441600 330.987821 -46.475030 20.876 20.434 20.267 20.542  1.893  1.540 -6.103  1.985 0.58  1 
 gru2 247626523 6561420786480615808 330.798989 -46.448028 21.124 20.635 20.474 20.815 -2.270  3.032  3.409  2.493 0.55  1 
 gru2 247628329 6561417724168956928 330.770612 -46.478303 20.581 20.077 19.932 20.222 -0.068  1.086 -1.157  1.513 0.54  0 
 gru2 247619276 6561434221138277760 331.148876 -46.322604 21.177 20.745 20.609 20.898 -2.944  2.389  2.189  3.080 0.51  1 
 gru2 247618230 6561434491720754560 331.117372 -46.304976 21.084 20.712 20.648 20.841  0.498  1.905 -2.756  2.564 0.50  0 
 gru2 247639618 6561411097034906368 330.827556 -46.687855 18.726 18.062 17.888 18.207  0.208  0.244 -1.089  0.372 0.47  0 
 gru2 247620128 6561434697879818624 331.220709 -46.337669 20.778 20.327 20.167 20.473  0.436  1.306 -2.440  1.901 0.46  1 
 gru2 247619111 6561434216843491840 331.142113 -46.319624 20.618 20.131 20.000 20.275  1.069  1.114 -3.438  1.585 0.43  0 
 gru2 247623762 6561431330627104000 331.285202 -46.400027 20.443 19.991 19.833 20.131 -0.922  1.249 -1.739  1.127 0.42  1 
 gru2 247620082 6561433460929238272 331.164794 -46.336914 20.722 20.160 19.992 20.327 -0.153  1.507 -4.261  1.918 0.42  1 
 gru2 247631262 6561419515170390912 330.883097 -46.529855 20.838 20.307 20.158 20.464  3.654  2.274 -4.775  2.256 0.30  0 
 gru2 247618810 6561423432181093376 330.896802 -46.314902 21.197 20.671 20.542 20.813 -4.706  2.052 -4.219  3.323 0.30  0 
 gru2 247621265 6561425180231473792 330.669445 -46.357452 20.392 19.875 19.734 20.022  1.286  0.894 -1.361  0.955 0.30  0 
 gru2 247626821 6561429715717666816 331.244942 -46.453016 20.360 19.891 19.736 20.039 -1.343  1.147 -4.172  1.340 0.28  1 
 gru2 247621673 6561431536783872128 331.301905 -46.364003 20.368 19.962 19.826 20.098  0.288  1.064  1.687  2.015 0.27  1 
 gru2 247615775 6561447307903012736 330.981126 -46.261036 20.954 20.490 20.350 20.614  1.257  1.610 -5.095  2.666 0.25  1 
 gru2 247636633 6561403430517594112 331.157488 -46.630745 20.454 19.891 19.738 20.061  0.482  0.866 -3.113  1.306 0.25  0 
 gru2 247634704 6561406591613621760 331.076983 -46.592827 21.111 20.692 20.579 20.817  1.318  2.543 -7.677  2.667 0.23  1 
 gru2 247625544 6561430471631928448 331.317130 -46.430824 20.814 20.424 20.183 20.549  0.029  1.436  4.504  1.835 0.22  1 
 gru2 247638508 6561403086920733056 331.057781 -46.665047 20.761 20.313 20.167 20.466  0.568  1.678 -2.941  2.181 0.22  1 
 gru2 247638229 6561321035864987776 330.614609 -46.660826 19.143 19.252 19.398 19.238  0.863  0.403 -1.539  0.519 0.21 -1 
 gru2 247615659 6561441191869582080 331.278201 -46.259420 20.742 20.290 20.197 20.436  0.409  1.229 -2.344  1.578 0.20  0 
 gru2 247628767 6561420576027236224 330.805093 -46.484892 20.896 20.456 20.342 20.613 -3.922  3.557 -7.139  2.348 0.20  0 
 gru2 247616876 6561613986993855744 330.593927 -46.282113 20.117 19.548 19.373 19.690  0.089  0.708 -1.556  0.831 0.20  1 
 gru2 218721318 6561319317878051584 330.472907 -46.767774 18.709 18.090 17.875 18.210  0.222  0.198 -1.598  0.292 0.20  1 
 gru2 247635076 6561412295330187264 330.749665 -46.600851 21.298 20.772 20.646 20.911 -1.268  2.611  0.095  3.828 0.18  0 
 gru2 247612208 6561615567541856640 330.724146 -46.198327 20.567 20.055 19.889 20.192  1.587  1.042  0.468  1.592 0.15  1 
 gru2 247619796 6561433465223744896 331.156154 -46.332007 20.450 19.970 19.808 20.112 -1.830  0.975 -4.089  1.407 0.15  1 
 gru2 247634407 6561412501488628608 330.724476 -46.589562 18.703 18.041 17.816 18.165  0.615  0.237 -0.543  0.317 0.14  1 
 gru2 247627532 6561428891083930752 331.271352 -46.468585 20.512 20.079 19.963 20.206  3.215  1.315 -3.185  1.309 0.14  0 
 gru2 247637551 6561406041857697152 331.041414 -46.650150 20.759 20.298 20.149 20.459 -0.977  1.551 -4.215  1.593 0.14  1 
 gru2 247032453 6561608833033070464 330.360230 -46.386472 18.848 18.289 18.097 18.407  0.879  0.338 -1.165  0.454 0.13  1 
 gru2 247616679 6561438202573156224 331.328721 -46.276952 21.271 20.798 20.680 20.969  3.623  2.807 -2.962  3.542 0.12  0 
 gru2 71227237 6561388415312132224 331.542467 -46.465528 19.435 18.926 18.775 19.042 -0.068  0.389 -2.019  0.442 0.12  1 
 gru2 247620855 6561425184527137280 330.666268 -46.349070 21.167 20.804 20.697 20.996 -5.657  2.920 -3.793  4.406 0.10  1 
 phe2 137808662 6497787062124139904 354.991914 -54.406305 18.880 18.127 17.858 18.250  0.595  0.209 -1.169  0.227 1.00  1 
 phe2 137806191 6497793143797836032 354.982488 -54.368989 18.569 17.764 17.477 17.890  0.493  0.146 -1.055  0.173 1.00  1 
 phe2 137809630 6497787062124293376 355.002579 -54.415568 21.138 20.595 20.415 20.749  3.384  1.919 -1.767  1.748 0.99  1 
 phe2 617652809 6497792868919926016 355.032863 -54.391801 19.419 18.839 18.637 18.946  0.586  0.289 -1.027  0.360 0.99  1 
 phe2 137807790 6497792971999300608 354.999279 -54.390529 20.286 20.431 20.608 20.404  1.995  0.908 -0.031  1.199 0.97 -1 
 phe2 137811333 6497786581087794816 354.954566 -54.440401 19.410 18.816 18.607 18.941  0.052  0.311 -0.812  0.344 0.93  1 
 phe2 137806663 6497793113733183872 355.008566 -54.373974 21.151 20.625 20.447 20.773 -1.992  1.433  0.256  2.187 0.92  1 
 phe2 137807073 6497787886758025600 354.932206 -54.380084 20.299 20.464 20.644 20.424 -0.125  0.871  0.384  1.070 0.83 -1 
 phe2 137809363 6497787749319062272 354.947494 -54.412762 21.324 20.755 20.580 20.934  0.632  2.257 -1.962  2.657 0.82  1 
 phe2 617656251 6497789505960781312 355.155429 -54.440715 20.825 20.282 20.114 20.429  1.132  1.224 -0.191  1.164 0.11  1 
 pic1 507874118 4784435444228398720  70.936636 -50.283391 19.646 18.930 18.656 19.092 -0.268  0.422  0.458  0.540 1.00  1 
 pic1 507874680 4784435547307612160  70.925860 -50.290798 19.127 18.293 17.970 18.420 -0.090  0.320 -0.229  0.446 1.00  1 
 pic1 507875217 4784435341149180160  70.938406 -50.297109 19.469 18.670 18.359 18.789  0.118  0.406  0.491  0.506 1.00  1 
 pic1 507873863 4784435482884682368  70.953691 -50.279079 20.335 19.698 19.447 19.817  0.785  0.698 -0.049  0.894 1.00  1 
 pic1 507874403 4784435547310313344  70.928587 -50.285425 20.207 19.565 19.306 19.687  0.215  0.641  1.537  0.842 1.00  1 
 pic1 507874307 4784435650386828800  70.931597 -50.283887 20.742 20.213 20.010 20.339  0.317  1.052 -3.142  1.363 0.99  1 
 pic1 507873043 4784799111995400704  71.009510 -50.266991 21.262 20.654 20.420 20.784 -6.615  3.534  1.694  2.526 0.96  1 
 ret3 378640368 4680599524606215296  56.390209 -60.449138 20.456 19.844 19.658 20.054 -0.781  0.889 -1.047  1.118 0.99  1 
 ret3 378640453 4680600246160717312  56.360442 -60.452279 20.059 19.399 19.205 19.622 -0.782  0.715  0.299  0.830 0.99  0 
 ret3 378644536 4680596058569220224  56.431472 -60.528601 19.217 18.514 18.333 18.741 -1.192  0.445 -2.027  0.514 0.98  0 
 ret3 378643163 4680599082224649216  56.403424 -60.502436 20.723 20.225 20.086 20.451 -1.255  1.452 -1.333  1.942 0.92  0 
 ret3 378632896 4680790599111264768  56.315672 -60.309597 19.446 18.768 18.587 19.022 -1.301  0.507 -1.167  0.567 0.90  0 
 ret3 378642244 4680599112289740032  56.414505 -60.487047 20.602 20.877 21.134 20.878  2.685  3.068  6.494  4.286 0.69 -1 
 ret3 378637914 4680600628413758720  56.315797 -60.403005 20.983 20.540 20.462 20.763  5.734  2.779 -0.103  3.801 0.21  0 
 tuc4 142359940 4905841147345181568   0.764873 -60.840380 18.813 18.899 19.004 18.869  0.759  0.401 -2.063  0.365 0.94 -1 
 tuc4 142361216 4905838158047933056   0.737645 -60.861135 20.293 19.814 19.637 19.946  0.816  0.797 -1.528  0.781 0.89  1 
 tuc4 142357907 4905842044993754112   0.617531 -60.804002 18.896 19.054 19.202 18.993  1.025  0.427 -1.945  0.380 0.88 -1 
 tuc4 142357815 4905839876035355776   0.933648 -60.801322 18.859 19.014 19.164 18.952  0.279  0.352 -1.937  0.339 0.83 -1 
 tuc4 142364017 4905837367773933824   0.641173 -60.910982 19.924 19.411 19.229 19.525 -0.453  0.540 -1.081  0.506 0.76  1 
 tuc4 142367407 4905836233902550656   0.588460 -60.973925 19.853 19.435 19.308 19.542  0.427  0.542 -0.944  0.550 0.75  1 
 tuc4 142356406 4905854066606832640   0.609303 -60.771637 19.319 19.605 19.845 19.499  0.596  0.606 -0.950  0.510 0.71 -1 
 tuc4 142358083 4905842212497084288   0.716383 -60.805788 19.590 19.093 18.903 19.194  1.252  0.456 -1.269  0.415 0.69  1 
 tuc4 142358898 4905841220360768640   0.764869 -60.820050 21.200 20.845 20.755 20.992  4.213  3.720 -4.279  2.765 0.65  1 
 tuc4 142353284 4905855956392933248   0.862490 -60.709703 20.932 20.477 20.309 20.626 -0.864  1.391 -0.757  1.560 0.59  1 
 tuc4 142356446 4905841632676933376   0.844541 -60.772334 20.231 20.578 20.450 20.513 -2.321  1.396 -1.848  1.242 0.59 -1 
 tuc4 142359528 4905847984933119104   0.434606 -60.831905 19.938 19.392 19.241 19.521  1.063  0.596 -2.215  0.473 0.56  0 
 tuc4 179310117 4905630320286697344   0.774398 -61.195515 18.790 18.226 18.011 18.326  0.273  0.254 -1.507  0.240 0.54  1 
 tuc4 142366070 4905650352013616512   0.860247 -60.949165 21.163 20.655 20.479 20.823  1.190  1.960  0.414  1.815 0.45  1 
 tuc4 141041804 4905908836030404736   0.907971 -60.491699 19.434 18.977 18.818 19.063  0.232  0.486 -1.864  0.421 0.40  1 
 tuc4 141048764 4905858911330472448   0.812052 -60.622888 20.432 19.970 19.815 20.099 -1.187  0.976 -0.363  0.875 0.39  1 
 tuc4 142355089 4905852692217308288   0.331706 -60.744259 19.934 19.456 19.292 19.565  0.895  0.626 -2.121  0.548 0.36  1 
 tuc4 285364488 4905641242387742976   0.545089 -61.082762 20.130 19.652 19.477 19.747  1.129  0.594 -1.175  0.630 0.35  1 
 tuc4 141049435 4905859358007066752   0.604623 -60.634763 21.244 20.711 20.538 20.904 -3.892  3.453 -0.275  1.835 0.29  1 
 tuc4 285381735 4905619183435470976   0.566168 -61.381510 19.038 18.446 18.242 18.563  0.609  0.334 -1.498  0.285 0.27  1 
 tuc4 179302599 4905644437843422720   0.806575 -61.055145 20.751 20.284 20.117 20.409 -1.901  1.094 -1.465  1.179 0.23  1 
 tuc4 141033622 4905925672301743232   0.696766 -60.313563 19.478 18.966 18.814 19.088  0.709  0.436 -1.884  0.397 0.21  1 
 tuc4 285367389 4905643754943867264   0.578967 -61.136230 21.256 20.821 20.664 20.966 -0.690  2.895  4.557  4.608 0.20  1 
 tuc4 142364148 4905650145854702208   1.006324 -60.913539 20.543 20.128 20.012 20.231  1.794  1.588 -5.210  1.661 0.19  1 
 tuc4 141049262 4905900593988009728   0.491149 -60.631272 21.060 20.651 20.499 20.739 -4.040  2.585  3.508  2.370 0.17  1 
 tuc4 142355879 4905849050085035008   0.534457 -60.759812 20.838 20.446 20.317 20.561  3.734  1.888 -4.381  1.168 0.15  1 
 tuc4 142352519 4905853143189292032   0.383539 -60.694307 21.158 20.745 20.624 20.872 -3.754  3.001  3.277  2.504 0.13  1 
 tuc4 142365754 4905649080703297792   0.763517 -60.942763 21.175 20.770 20.650 20.884  9.764  2.532 -2.998  2.902 0.13  1 
 tuc4 141045375 4905907152403176704   0.707736 -60.557800 20.313 19.927 19.796 20.031  2.478  1.004 -1.948  0.821 0.11  1 
 tuc4 142369692 4905830946798312448   0.301214 -61.016917 21.104 20.669 20.536 20.808  2.281  1.803 -2.705  2.263 0.11  1 
 tuc4 285368059 4905640800006355072   0.290611 -61.150232 20.829 20.427 20.308 20.543  0.231  1.107 -3.210  1.593 0.11  1 
 tuc4 142356294 4905848947005816704   0.527314 -60.768474 20.987 20.525 20.382 20.670  2.749  1.671 -5.989  1.412 0.10  1 
 hor2 348883890 4749214105356210944  49.136455 -50.021493 21.292 20.795 20.620 20.960  4.654  2.944  1.476  4.073 0.98  1 
 hor2 348885264 4749213280723458816  49.166621 -50.046902 19.791 19.187 18.969 19.329  1.002  0.409  0.364  0.577 0.98  1 
 hor2 348883987 4749208435999385600  49.106442 -50.023613 20.142 20.405 20.616 20.347  0.034  0.865 -3.045  1.560 0.89 -1 
 hor2 348884454 4749208367280874880  49.063958 -50.031815 19.860 20.057 20.230 20.048  0.121  0.700 -0.647  1.116 0.69 -1 
 hor2 348885547 4749208259905365888  49.077737 -50.051140 20.938 20.455 20.296 20.639  1.349  1.308  0.855  2.106 0.51  1 
 cet2 306800328 2355341476508455680  19.473991 -17.432797 20.441 20.018 19.893 20.160  3.126  1.603  1.500  1.061 0.99  1 
 cet2 302874160 2355327599469483264  19.418932 -17.514777 16.435 15.707 15.441 15.834  2.866  0.104  0.442  0.078 0.87  1 
 cet2 306277059 2355366181160358528  19.453200 -17.373186 20.782 20.526 20.501 20.631  2.708  2.240  0.840  1.471 0.81 -1 
 cet2 306275543 2355346188087521024  19.378599 -17.342726 20.836 20.534 20.443 20.662  1.924  2.277  1.508  1.405 0.26 -1 
 ind1 185252788 6476977468833947392 317.213331 -51.158218 21.255 20.702 20.516 20.906  0.366  4.579 -3.542  2.498 0.98  1 
 ind1 185253587 6476977533258082304 317.187553 -51.171712 20.016 19.389 19.153 19.553  1.000  0.530  0.093  0.547 0.98  1 
 ind1 185253469 6476977606272899712 317.173420 -51.169171 20.966 20.469 20.321 20.656 -1.165  2.536 -1.721  1.721 0.56  1 
